A Polarization Study of 3 Blazars using the uGMRT at ~600 MHz

We present results from our radio polarimetric study with the upgraded Giant Metrewave Radio Telescope (uGMRT) at Band 4 (550-850 MHz) of 3 blazars: radio-loud quasars 3C390.3, 4C71.07 and BL Lac object 1ES 2344+514. The aim of this study was (i) to carry out a feasibility study for Band 4 polarization with the uGMRT, and (ii) to compare and contrast the kpc-scale polarization properties between the blazar sub-classes. We have detected linear polarization in all the three sources. The degree of linear polarization in the cores of the two quasars is higher than in the BL Lac object, consistent with similar differences observed on parsec-scales in blazars. The highest fractional polarization of 15% is observed in the hotspot region of 3C390.3, which also shows extended polarized lobe structures. 1ES 2344+514 shows a core-halo structure whereas 4C71.07 remains unresolved. A rotation of polarization electric vectors along the northern hotspot of 3C390.3, and the core of 1ES 2344+514, suggest jet bending. Greater depolarization in the southern lobe of 3C390.3 compared to the northern lobe indicates the presence of the `Laing-Garrington effect'. Multi-frequency uGMRT polarimetric data are underway to study the kpc-scale rotation measures across these sources in order to look for differences in the surrounding media.

==> RESPONSE2.txt <==
Dear Editor,

We thank the referee for a careful reading of our revised manuscript. We have now incorporated all the new suggestions from the referee and revised our paper accordingly. All new changes are in red colored font. Below we respond to individual comments from the referee.

REFEREE: "Polarization capability at 610 MHz with the legacy GMRT has already been
demonstrated, and the authors should have tried to do much better with
uGMRT."

RESPONSE: The uGMRT was undergoing an upgrade during the period of these observations and not all antenna feeds were upgraded at the time. Therefore these results are not significantly better than previous legacy data results. 

REFEREE: "Also a low integrated rotation measure for a source does not mean
that individual features also have a low rotation measure, although it could well be.
For example studies of Cygnus A and Virgo A with high angular resolution have
revealed features of much higher rotation measure than integrated values."

RESPONSE: We agree with the referee on this point and have added the following sentence in Para 3 of Section 3.1.

"However, we note that RM values can be higher than the integrated RM values at specific locations along the source length, which can influence the local inferred B-field directions
\citep[e.g.,][]{Dreher1987,McKean2016,Silpa2021B}."

In addition, we have made minor corrections which are noted in red colored font. We have also used this opportunity to make an even more sensitive image of 3C390.3 by flagging additional bad data. This is now included in Figure 2. 

Thanks and regards.
Janhavi Baghel
